Establishing Deep InfoMax as an effective self-supervised learning methodology in materials informatics

The scarcity of property labels remains a key challenge in materials informatics, whereas materials data without property labels are abundant in comparison. By pretraining supervised property prediction models on self-supervised tasks that depend only on the "intrinsic information" available in any Crystallographic Information File (CIF), there is potential to leverage the large amount of crystal data without property labels to improve property prediction results on small datasets. We apply Deep InfoMax as a self-supervised machine learning framework for materials informatics that explicitly maximises the mutual information between a point set (or graph) representation of a crystal and a vector representation suitable for downstream learning. This allows the pretraining of supervised models on large materials datasets without the need for property labels and without requiring the model to reconstruct the crystal from a representation vector. We investigate the benefits of Deep InfoMax pretraining implemented on the Site-Net architecture to improve the performance of downstream property prediction models with small amounts (<10^3) of data, a situation relevant to experimentally measured materials property databases. Using a property label masking methodology, where we perform self-supervised learning on larger supervised datasets and then train supervised models on a small subset of the labels, we isolate Deep InfoMax pretraining from the effects of distributional shift. We demonstrate performance improvements in the contexts of representation learning and transfer learning on the tasks of band gap and formation energy prediction. Having established the effectiveness of Deep InfoMax pretraining in a controlled environment, our findings provide a foundation for extending the approach to address practical challenges in materials informatics.

==> removed.txt <==
\subsection{Mutual Information \& Representation Learning}

Autoencoders are a representation learning technique that learn a representation of an input using an encoder and a decoder. The encoder transforms the input to the model into a compressed learnt representation, and a decoder tries to reconstruct the original input using the representation, with a reconstruction loss being defined that quantifies the accuracy. Autoencoders are the most common representation learning approach and are easy to implement for data with a canonically discrete representation, that is, the data can be readily represented using a vector of a fixed size where each dimension maps to a single well-defined quantity. The representation can be learnt using nothing but linear algebra, and the original data can be reconstructed using nothing but linear algebra.

Constructing an autoencoder is more difficult for unstructured data, as a mechanism must be introduced to first convert the unstructured data into a discrete representation and some other mechanism must be employed to get the original unstructured data out again. This is a difficult problem. Creating a discrete representation from an unstructured data set is generally quite simple and can be done using aggregations such as the mean, the median, or the standard deviation. Reconstructing the original data from this discrete representation is a lot more difficult. Crystals are not readily represented as a fixed size vector, and as such, defining an autoencoder that operates on crystals is difficult.

%This paragraph introduces what mutual information is and what it implies for a learnt representation
An alternative to autoencoders that functions for unstructured data using the concept of Mutual Information. Mutual information is the upper limit on how much you can reduce the uncertainty on one variable by knowing the value of another. Applied to representation learning where you are trying to learn a good representation of some unstructured datatype (such as a crystal) and a feature vector used for machine learning tasks, the mutual information between the input and the representation measures how much you know about the input given the only the representation. Mutual information can be interpreted as one of many metrics for representation quality. If mutual information is very low, then it is ambiguous what the actual input is given a representation. If mutual information is high, then the representation could be good, provided that the structure of the representation allows for meaningful interpretation or extraction of that information in the context of the specific task at hand.

%This paragraph explains autoencoders using mutual information terminology to build an intuition
To build intuition on mutual information in a machine learning context, let us once again consider autoencoders. Autoencoders learn a representation through reconstruction, using an encoder and a decoder. An encoder transforms the input to the model into a compressed learnt representation, and a decoder tries to reconstruct the original input using the representation, with a reconstruction loss being defined that quantifies the accuracy. Autoencoders can be understood in a mutual information context as implicit mutual information maximisers. the reconstruction loss on the training data can be interpreted as a kind of lower bound on the mutual information between the input and the bottleneck. If reconstruction is poor on the training data, it could be that the mutual information between the input and the representation is low, or it could be that the decoder is failing to utilise the information in the representation despite it being present. Note, this only holds true when discussing the loss on the training data, a failure to generalise to the task of reconstructing unseen data could be caused by essentially anything.

Conceptualising autoencoders as implicit mutual information maximisers, and recognising they are unsuitable for data that is difficult to reconstruct, this leads to the concept of explicitly maximising mutual information. The ability to do this will depend on the exact ways in which the data you are trying to learn from is unstructured. One unstructured data type where this is quite easy is with sets, as reported in the Deep InfoMax, which was initially applied to images represented as sets of local patches. A classification network is used to construct the representation, instead of trying to reconstruct the local patches (\cref{fig:Intuition_crystal}). This classifier must learn to take a learnt representation of the image as input alongside one of the local patches that representation was created from as well as a local patch from an unrelated image. The classifier must learn to distinguish genuine pairs from synthetic pairs. If the model is able to take an arbitrary representation and correctly identify which local patches belong to the image being represented and which do not, this is also a lower bound on mutual information.

%Outside the formal definition, mutual information can be understood in the deep learning context as how much do you know about some variable datapoint X if you know Y? Applied to representation learning, mutual information can be interpreted as one of many metrics for representation quality, as it represents a theoretical limit on how much you can know about the input data given the learnt representation. Explicitly calculating mutual information and using it as a loss function, therefore, offers an interesting mechanism to learn the representation. Explicitly calculating the mutual information is notoriously difficult but is thankfully not necessary; instead calculating and backpropagating over a lower bound on the mutual information will suffice, as this will also explicitly raise the mutual information as long as the model brings that lower bound above the amount of mutual information already present using the initial parameters.

%If the autoencoder is functioning well, and for any given valid input the reconstruction is good then we learn two things. First, we learn that the mutual information between the input to the autoencoder and the representation / bottleneck must be quite high, or it wouldn't even be theoretically possible to get the input back from the bottleneck. Secondly, we know that the information is easy to access by a neural network, or the decoder wouldn't have been able to perform the reconstruction.

%If it is possible to perfectly reconstruct the input from the bottleneck, then the mutual information between the input and the bottleneck is maximal with respect to the training data. If the autoencoder fails to train, we get no information beyond the fact that the lower bound is small. In an ideal scenario, the decoder learns to find the mutual information in the representation and the encoder learns to create representations with higher mutual information with the input. This is not the entire story, and the quality of a representation, especially when applied to unseen data is not a linear function of mutual information. Instead, mutual information is one way of understand the functioning of an auto encoder, and this framing of auto-encoders in the context of mutual information is helpful for introducing methodologies that explicitly maximise mutual information.

%Build from the auto-encoder example, we can introduce a new architecture where we replace the implicit mutual information maximisation achieved with reconstruction, to defining a new loss function that explicitly estimates and maximises mutual information. We can perform this explicit maximisation of mutual information by maintaining the encoder element of the auto-encoder which builds a representation from the input, but replace the decoder with an explicit estimation of the mutual information between the representation and the input, which can then be maximised through back propagation. 

%Autoencoders are easy to implement for data with a canonically discrete representation, that is, the data can be readily represented using a vector of a fixed size where each dimension maps to a single well-defined quantity. The representation can be learnt using nothing but linear algebra, and the original data can be reconstructed using nothing but linear algebra. Constructing an autoencoder is more difficult for unstructured data, as a mechanism must be introduced to first convert the unstructured data into a discrete representation and some other mechanism must be employed to get the original unstructured data out again. This is a difficult problem. Creating a discrete representation from an unstructured data set is generally quite simple and can be done using aggregations such as the mean, the median, or the standard deviation. Reconstructing the original data from this discrete representation is a lot more difficult.

CHAT GPT KL DIVERGENCE EXPLANATION

Yes, your interpretation provides an intuitive understanding of each term in the KL divergence loss for a VAE. Here's a more detailed explanation:

$\sigma$: This is the variance of the latent distribution for each input. A higher variance implies that the model is more uncertain about the representation of the input in the latent space. Therefore, encouraging higher variance (i.e., larger $\sigma$) means encouraging the model to represent the input in a more robust (more spread out) way in the latent space. This could potentially help the model to better handle noise in the input data.

$ln(\sigma)$: This term discourages too much variance (and thus too much uncertainty) in the latent representation of the input. If the variance becomes too large, the natural logarithm of it will penalize the model. This creates a balance with the previous term.

$s^2$ (or $\mu^2$): This term corresponds to the mean of the latent distribution for each input. Squaring the mean encourages the model to keep the mean close to zero. If the model tries to "cheat" by inflating the latent space (moving the means away from zero) to handle the variance, this term will penalize the model.

So, all three terms together create a balance where the model is encouraged to create a latent representation that is robust to noise but also not too spread out or inflated. The model is thus motivated to learn a compact and meaningful representation in the latent space that follows a standard normal distribution.
